A unique window into the Epoch of Reionisation: A double-peaked Lyman-$\alpha$ emitter in the proximity zone of a quasar at $z\sim 6.6$

We present a study of a double-peaked Ly$\alpha$ emitter, named LAE-11, found in the proximity zone of QSO J0910-0414 at $z\sim6.6$. We use a combination of deep photometric data from Subaru Telescope, HST, and JWST with spectroscopic data from Keck/DEIMOS, NIRCam WFSS and NIRSpec MSA to characterise the ionising and general properties of the galaxy, as well as the quasar environment surrounding it. We detect Ly$\alpha$, H$\beta$, [OIII] doublet, and H$\alpha$ emission lines in the various spectral datasets. The presence of a double-peaked Ly$\alpha$ line in the spectrum allows us to characterise the opening angle and lifetime of the QSO as $\theta_Q>49.62${\deg} and $t_Q > 3.8\times10^5$ years. LAE-11 is a fairly bright (M$_\rm{UV} = -19.84^{+0.14}_{-0.16}$), blue galaxy with a UV slope of $\beta = -2.61^{+0.06}_{-0.08}$. Since the galaxy is located in a quasar-ionised region, we have a unique opportunity to measure the escape fraction of Lyman Continuum photons using the un-attenuated double-peaked Ly$\alpha$ emission profile and its equivalent width at such high redshift. We employ diagnostics which do not rely on the detection of Ly$\alpha$ for comparison, and find that all tracers of ionising photon leakage agree within 1$\sigma$ uncertainty. We measure a moderate escape of Lyman Continuum photons from LAE-11 of $f_\rm{esc}^\rm{LyC} = (8 - 33)\%$. Detections of both H$\alpha$ and H$\beta$ emission lines allow for separate measurements of the ionising photon production efficiency, resulting with $\log(\xi_\rm{ion}/\rm{Hz~erg^{-1}}) = 25.59\pm0.08$ and $25.65\pm0.09$, for H$\alpha$ and H$\beta$, respectively. The total ionising output of LAE-11, $\log(f_\rm{esc}^\rm{LyC}\xi_\rm{ion, H\alpha}/\rm{Hz~erg^{-1}}) = 24.85^{+0.24}_{-0.34}$, is higher than the value of $24.3 - 24.8$ which is traditionally assumed as needed to drive Reionisation forward.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

